Patch Gradient Descent: Training Neural Networks on Very Large Images

Traditional CNN models are trained and tested on relatively low resolution images (<300 px), and cannot be directly operated on large-scale images due to compute and memory constraints. We propose Patch Gradient Descent (PatchGD), an effective learning strategy that allows to train the existing CNN architectures on large-scale images in an end-to-end manner. PatchGD is based on the hypothesis that instead of performing gradient-based updates on an entire image at once, it should be possible to achieve a good solution by performing model updates on only small parts of the image at a time, ensuring that the majority of it is covered over the course of iterations. PatchGD thus extensively enjoys better memory and compute efficiency when training models on large scale images. PatchGD is thoroughly evaluated on two datasets - PANDA and UltraMNIST with ResNet50 and MobileNetV2 models under different memory constraints. Our evaluation clearly shows that PatchGD is much more stable and efficient than the standard gradient-descent method in handling large images, and especially when the compute memory is limited.

==> images/final.csv <==
Epoch,patchgd16GB,patchgd4GB,baseline4GB,baseline16GB
0,0.1005,0.219,0.0965,0.2615
1,0.101,0.3245,0.1,0.278
2,0.1145,0.444,0.1205,0.351
3,0.1235,0.444,0.1205,0.3895
4,0.134,0.444,0.1235,0.4495
5,0.1615,0.444,0.1235,0.4495
6,0.1615,0.444,0.138,0.46
7,0.2495,0.4985,0.138,0.46
8,0.2495,0.4985,0.138,0.46
9,0.2825,0.4985,0.147,0.4765
10,0.2825,0.4985,0.169,0.51
11,0.2825,0.4985,0.1765,0.515
12,0.386,0.4985,0.2345,0.515
13,0.4145,0.545,0.286,0.522
14,0.4215,0.545,0.3125,0.522
15,0.4215,0.545,0.3125,0.522
16,0.4215,0.545,0.3125,0.5845
17,0.4215,0.545,0.314,0.5845
18,0.4215,0.568,0.3285,0.5845
19,0.5445,0.568,0.398,0.59
20,0.5445,0.568,0.403,0.59
21,0.5445,0.568,0.403,0.59
22,0.546,0.568,0.403,0.59
23,0.546,0.568,0.415,0.59
24,0.571,0.571,0.415,0.59
25,0.571,0.571,0.415,0.634
26,0.571,0.5955,0.415,0.6455
27,0.571,0.5955,0.428,0.6455
28,0.571,0.5955,0.428,0.6455
29,0.571,0.5955,0.428,0.6455
30,0.571,0.5955,0.448,0.6455
31,0.571,0.5955,0.458,0.6455
32,0.571,0.5955,0.458,0.6455
33,0.571,0.5955,0.472,0.649
34,0.571,0.5955,0.472,0.652
35,0.571,0.5955,0.472,0.652
36,0.5785,0.5955,0.472,0.652
37,0.589,0.5985,0.483,0.652
38,0.606,0.5985,0.4985,0.652
39,0.606,0.5985,0.509,0.652
40,0.606,0.5985,0.509,0.652
41,0.606,0.6155,0.509,0.652
42,0.606,0.6155,0.509,0.652
43,0.606,0.6155,0.509,0.652
44,0.606,0.6155,0.509,0.652
45,0.6395,0.6155,0.509,0.652
46,0.652,0.6155,0.509,0.652
47,0.652,0.6155,0.509,0.652
48,0.652,0.6155,0.5195,0.652
49,0.652,0.6155,0.5195,0.652
50,0.652,0.6155,0.5195,0.652
51,0.652,0.6155,0.5195,0.652
52,0.671,0.6155,0.5195,0.652
53,0.671,0.6155,0.5195,0.652
54,0.671,0.6155,0.5195,0.652
55,0.671,0.6155,0.5195,0.652
56,0.686,0.6155,0.5195,0.652
57,0.686,0.6155,0.5325,0.652
58,0.686,0.623,0.536,0.652
59,0.686,0.623,0.536,0.652
60,0.686,0.623,0.536,0.652
61,0.686,0.623,0.536,0.652
62,0.692,0.623,0.536,0.652
63,0.692,0.623,0.536,0.652
64,0.692,0.623,0.536,0.652
65,0.692,0.623,0.536,0.652
66,0.692,0.623,0.536,0.652
67,0.692,0.623,0.536,0.652
68,0.692,0.623,0.536,0.652
69,0.692,0.623,0.536,0.652
70,0.692,0.623,0.536,0.652
71,0.692,0.623,0.536,0.652
72,0.692,0.623,0.536,0.652
73,0.692,0.623,0.536,0.652
74,0.692,0.623,0.536,0.652
75,0.692,0.623,0.536,0.652
76,0.692,0.623,0.536,0.652
77,0.692,0.623,0.536,0.652
78,0.692,0.623,0.536,0.652
79,0.692,0.623,0.536,0.652
80,0.692,0.623,0.536,0.652
81,0.692,0.623,0.536,0.652
82,0.692,0.623,0.536,0.652
83,0.692,0.623,0.536,0.652
84,0.692,0.623,0.536,0.652
85,0.692,0.623,0.536,0.652
86,0.692,0.623,0.536,0.652
87,0.692,0.631,0.536,0.652
88,0.692,0.631,0.536,0.652
89,0.692,0.631,0.536,0.652
90,0.692,0.631,0.536,0.652
91,0.692,0.631,0.536,0.652
92,0.692,0.631,0.536,0.652
93,0.692,0.631,0.536,0.652
94,0.692,0.631,0.536,0.652
95,0.692,0.631,0.536,0.652
96,0.692,0.631,0.536,0.652
97,0.692,0.631,0.536,0.652
98,0.692,0.631,0.536,0.652
99,0.692,0.631,0.536,0.652


==> images/umnistdata.csv <==
Epoch,baseline16GB,baseline4GB,baseline6GB,patchgd16GB,patchgd4GB,patchgd6GB
1,0.2615,0.0965,0.268,0.135,0.219,0.1255
2,0.278,0.1,0.285,0.1945,0.3245,0.165
3,0.351,0.1205,0.291,0.3175,0.444,0.2245
4,0.3895,0.1205,0.291,0.345,0.444,0.2275
5,0.4495,0.1235,0.3915,0.345,0.444,0.273
6,0.4495,0.1235,0.3915,0.345,0.444,0.276
7,0.46,0.138,0.408,0.428,0.444,0.276
8,0.46,0.138,0.422,0.456,0.4985,0.328
9,0.46,0.138,0.4295,0.456,0.4985,0.328
10,0.4765,0.147,0.4745,0.4775,0.4985,0.328
11,0.51,0.169,0.4745,0.4775,0.4985,0.328
12,0.515,0.1765,0.4975,0.4775,0.4985,0.3565
13,0.515,0.2345,0.5245,0.546,0.4985,0.376
14,0.522,0.286,0.5305,0.546,0.545,0.376
15,0.522,0.3125,0.5305,0.546,0.545,0.376
16,0.522,0.3125,0.5305,0.546,0.545,0.376
17,0.5845,0.3125,0.5505,0.546,0.545,0.444
18,0.5845,0.314,0.5505,0.548,0.545,0.444
19,0.5845,0.3285,0.5505,0.5755,0.568,0.444
20,0.59,0.398,0.5765,0.5755,0.568,0.444
21,0.59,0.403,0.5765,0.5755,0.568,0.444
22,0.59,0.403,0.5765,0.5755,0.568,0.491
23,0.59,0.403,0.592,0.6225,0.568,0.491
24,0.59,0.415,0.5935,0.6225,0.568,0.491
25,0.59,0.415,0.5935,0.6225,0.571,0.498
26,0.634,0.415,0.5935,0.6225,0.571,0.498
27,0.6455,0.415,0.5935,0.6225,0.5955,0.498
28,0.6455,0.428,0.5935,0.6225,0.5955,0.498
29,0.6455,0.428,0.5935,0.6225,0.5955,0.498
30,0.6455,0.428,0.5935,0.627,0.5955,0.498
31,0.6455,0.448,0.5935,0.627,0.5955,0.498
32,0.6455,0.458,0.5935,0.627,0.5955,0.5095
33,0.6455,0.458,0.5935,0.627,0.5955,0.5285
34,0.649,0.472,0.5935,0.642,0.5955,0.5285
35,0.652,0.472,0.5935,0.642,0.5955,0.531
36,0.652,0.472,0.5935,0.642,0.5955,0.531
37,0.652,0.472,0.5935,0.642,0.5955,0.5395
38,0.652,0.483,0.5935,0.642,0.5985,0.582
39,0.652,0.4985,0.5935,0.642,0.5985,0.582
40,0.652,0.509,0.5935,0.642,0.5985,0.582
41,0.652,0.509,0.5935,0.66,0.5985,0.582
42,0.652,0.509,0.5935,0.66,0.6155,0.582
43,0.652,0.509,0.5935,0.66,0.6155,0.586
44,0.652,0.509,0.5935,0.66,0.6155,0.586
45,0.652,0.509,0.5935,0.66,0.6155,0.586
46,0.652,0.509,0.5935,0.66,0.6155,0.586
47,0.652,0.509,0.5935,0.66,0.6155,0.586
48,0.652,0.509,0.5935,0.66,0.6155,0.586
49,0.652,0.5195,0.5935,0.66,0.6155,0.586
50,0.652,0.5195,0.5935,0.663,0.6155,0.586
51,0.652,0.5195,0.5935,0.663,0.6155,0.586
52,0.652,0.5195,0.5935,0.663,0.6155,0.586
53,0.652,0.5195,0.5935,0.663,0.6155,0.586
54,0.652,0.5195,0.5935,0.663,0.6155,0.586
55,0.652,0.5195,0.5935,0.663,0.6155,0.586
56,0.652,0.5195,0.5935,0.663,0.6155,0.586
57,0.652,0.5195,0.5935,0.663,0.6155,0.586
58,0.652,0.5325,0.5935,0.663,0.6155,0.586
59,0.652,0.536,0.5935,0.663,0.623,0.586
60,0.652,0.536,0.5935,0.663,0.623,0.586
61,0.652,0.536,0.5935,0.663,0.623,0.586
62,0.652,0.536,0.5935,0.663,0.623,0.591
63,0.652,0.536,0.5935,0.663,0.623,0.591
64,0.652,0.536,0.5935,0.663,0.623,0.591
65,0.652,0.536,0.5935,0.663,0.623,0.591
66,0.652,0.536,0.5935,0.663,0.623,0.591
67,0.652,0.536,0.5935,0.663,0.623,0.591
68,0.652,0.536,0.5935,0.663,0.623,0.591
69,0.652,0.536,0.5935,0.663,0.623,0.591
70,0.652,0.536,0.5935,0.663,0.623,0.591
71,0.652,0.536,0.5935,0.663,0.623,0.5965
72,0.652,0.536,0.5935,0.663,0.623,0.5965
73,0.652,0.536,0.5935,0.663,0.623,0.5965
74,0.652,0.536,0.5935,0.663,0.623,0.5965
75,0.652,0.536,0.5935,0.663,0.623,0.5965
76,0.652,0.536,0.5935,0.663,0.623,0.5965
77,0.652,0.536,0.5935,0.663,0.623,0.5965
78,0.652,0.536,0.5935,0.663,0.623,0.6055
79,0.652,0.536,0.5935,0.663,0.623,0.6055
80,0.652,0.536,0.5935,0.663,0.623,0.6055
81,0.652,0.536,0.5935,0.663,0.623,0.6055
82,0.652,0.536,0.5935,0.663,0.623,0.6055
83,0.652,0.536,0.5935,0.663,0.623,0.6055
84,0.652,0.536,0.5935,0.663,0.623,0.6055
85,0.652,0.536,0.5935,0.663,0.623,0.6055
86,0.652,0.536,0.5935,0.663,0.623,0.6055
87,0.652,0.536,0.5935,0.663,0.623,0.6055
88,0.652,0.536,0.5935,0.663,0.631,0.6055
89,0.652,0.536,0.5935,0.663,0.631,0.6055
90,0.652,0.536,0.5935,0.663,0.631,0.6055
91,0.652,0.536,0.5935,0.663,0.631,0.6055
92,0.652,0.536,0.5935,0.663,0.631,0.6055
93,0.652,0.536,0.5935,0.663,0.631,0.6055
94,0.652,0.536,0.5935,0.663,0.631,0.6055
95,0.652,0.536,0.5935,0.663,0.631,0.6055
96,0.652,0.536,0.5935,0.663,0.631,0.6055
97,0.652,0.536,0.5935,0.663,0.631,0.6055
98,0.652,0.536,0.5935,0.663,0.631,0.6055
99,0.652,0.536,0.5935,0.663,0.631,0.6055
100,0.652,0.536,0.5935,0.663,0.631,0.6055
